A Modular Framework for Reinforcement Learning Optimal Execution

In this article, we develop a modular framework for the application of Reinforcement Learning to the problem of Optimal Trade Execution. The framework is designed with flexibility in mind, in order to ease the implementation of different simulation setups. Rather than focusing on agents and optimization methods, we focus on the environment and break down the necessary requirements to simulate an Optimal Trade Execution under a Reinforcement Learning framework such as data pre-processing, construction of observations, action processing, child order execution, simulation of benchmarks, reward calculations etc. We give examples of each component, explore the difficulties their individual implementations \& the interactions between them entail, and discuss the different phenomena that each component induces in the simulation, highlighting the divergences between the simulation and the behavior of a real market. We showcase our modular implementation through a setup that, following a Time-Weighted Average Price (TWAP) order submission schedule, allows the agent to exclusively place limit orders, simulates their execution via iterating over snapshots of the Limit Order Book (LOB), and calculates rewards as the \$ improvement over the price achieved by a TWAP benchmark algorithm following the same schedule. We also develop evaluation procedures that incorporate iterative re-training and evaluation of a given agent over intervals of a training horizon, mimicking how an agent may behave when being continuously retrained as new market data becomes available and emulating the monitoring practices that algorithm providers are bound to perform under current regulatory frameworks.

==> Diagrams/Broker_Execution.txt <==
flowchart LR
    1st_Order_Placement--> Place_Order[Place Order]
    2nd_Order_Placement --> Place_Order2[Place Order]
    3rd_Order_Placement --> Place_Order3[Place Order]
    subgraph Order Placements[ ]
    direction LR
    1st_Order_Placement--> 2nd_Order_Placement
    2nd_Order_Placement--> 3rd_Order_Placement
    3rd_Order_Placement -.-> Continue_Order_Placements[...]
    subgraph Simulate First Order
      direction TB
      Place_Order --> Update_trade_logs[Update trade logs]
      Update_trade_logs --> Update_Execution_Algo[Update Execution Algo]
      Update_Execution_Algo -.->|If Volume_remaining != 0 then: fetch next LOB| Place_Order
    end
    subgraph Simulate Second Order
    Place_Order2 --> Update_trade_logs2[Update trade logs]
    Update_trade_logs2 --> Update_Execution_Algo2[Update Execution Algo]
    Update_Execution_Algo2 -.->|If Volume_remaining != 0 then: fetch next LOB| Place_Order2
    end
    subgraph Simulate Third Order
    Place_Order3 --> Update_trade_logs3[Update trade logs]
    Update_trade_logs3 --> Update_Execution_Algo3[Update Execution Algo]
    Update_Execution_Algo3 -.->|If Volume_remaining != 0 then: fetch next LOB| Place_Order3
    end
    end



==> Diagrams/Environment_Step_Diagram.txt <==
flowchart LR
  subgraph Main_Graph[ ]
    Action[Agent Action] --> Environment
    Data_Feed -->|Next State| Environment
    Environment -->|Agent Action|Execution_Algo[Execution Algo]
    Execution_Algo --> |Order| Broker
    Broker -->|Trade Logs| Environment
    Environment -->|Fetch| Data_Feed
    Environment --> |Trade Logs| Reward_Function[Calculate Rewards]
    Reward_Function --> | Reward| Output
    Environment -->|Next State| Output
    subgraph Order_Placement[ ]
      direction BT
      Broker --> Order_Placement2[Order Placement]
      Order_Placement2[Order Placement] --> Broker
    end
      subgraph Data_Fetching[ ]
      direction LR
      Data_Feed --> |Fetch| Data
      Data --> Data_Feed
    end
  end

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

